LBT Discovery of a Yellow Supergiant Eclipsing Binary in the Dwarf Galaxy Holmberg IX

In a variability survey of M81 using the Large Binocular Telescope we have discovered a peculiar eclipsing binary (MV ~ -7.1) in the field of the dwarf galaxy Holmberg IX. It has a period of 272 days and the light curve is well-fit by an overcontact model in which both stars are overflowing their Roche lobes. It is composed by two yellow supergiants (V-I ~ 1 mag, T_eff = 4800 K), rather than the far more common red or blue supergiants. Such systems must be rare. While we failed to find any similar systems in the literature, we did, however note a second example. The SMC F0 supergiant R47 is a bright (MV ~ -7.5) periodic variable whose All Sky Automated Survey (ASAS) light curve is well-fit as a contact binary with a 181 day period. We propose that these systems are the progenitors of supernovae like SN 2004et and SN 2006ov, which appeared to have yellow progenitors. The binary interactions (mass transfer, mass loss) limit the size of the supergiant to give it a higher surface temperature than an isolated star at the same core evolutionary stage. We also discuss the possibility of this variable being a long-period Cepheid.

==> lc_V1.txt <==
# Light curve of V1 in Holmberg IX  
# 
# Columns are:
# (1) HJD - 2450000 
# (2) mag
# (3) magerr
# (4) filter
# (5) telescope/instrument  
#
#  (1)      (2)    (3)  (4)  (5)
2973.92182 21.249 0.100  V  SDSS 
3770.73178 21.166 0.058  V  MDM/8k 
3770.74404 21.171 0.058  V  MDM/8k 
3770.75628 21.143 0.056  V  MDM/8k 
3770.85000 21.105 0.053  V  MDM/8k 
3770.86227 21.108 0.053  V  MDM/8k 
3770.87405 21.142 0.053  V  MDM/8k 
3800.79990 21.034 0.056  V  MDM/8k 
3800.81169 20.959 0.056  V  MDM/8k 
3817.99928 20.909 0.002  V  HST/ACS 
3833.66227 20.687 0.065  V  MDM/8k 
3833.67407 20.753 0.069  V  MDM/8k 
3837.64787 20.638 0.072  V  MDM/8k 
3881.74429 20.986 0.055  V  MDM/8k 
3881.75634 20.947 0.055  V  MDM/8k 
3883.69029 20.986 0.057  V  MDM/8k 
3883.71073 20.994 0.054  V  MDM/8k 
3883.72261 20.992 0.054  V  MDM/8k 
3884.69044 21.007 0.053  V  MDM/8k 
3884.70242 21.025 0.054  V  MDM/8k 
3884.71438 21.021 0.053  V  MDM/8k 
3885.68629 21.009 0.054  V  MDM/8k 
3885.69808 21.004 0.054  V  MDM/8k 
3885.70987 21.005 0.054  V  MDM/8k 
3887.69047 21.121 0.063  V  MDM/8k 
3887.70227 21.073 0.061  V  MDM/8k 
3887.71406 21.039 0.057  V  MDM/8k 
4116.29892 20.647 0.033  V  LBT/LBC 
4116.30028 20.653 0.033  V  LBT/LBC 
4116.30168 20.677 0.033  V  LBT/LBC 
4116.30310 20.653 0.034  V  LBT/LBC 
4127.29929 20.775 0.036  V  LBT/LBC 
4127.30162 20.746 0.036  V  LBT/LBC 
4127.35054 20.764 0.035  V  LBT/LBC 
4127.35168 20.776 0.036  V  LBT/LBC 
4127.35281 20.759 0.035  V  LBT/LBC 
4127.35395 20.786 0.035  V  LBT/LBC 
4127.48321 20.752 0.029  V  LBT/LBC 
4127.48435 20.748 0.028  V  LBT/LBC 
4127.48550 20.736 0.029  V  LBT/LBC 
4127.48664 20.748 0.029  V  LBT/LBC 
4127.50692 20.746 0.029  V  LBT/LBC 
4127.50806 20.753 0.028  V  LBT/LBC 
4127.50919 20.759 0.029  V  LBT/LBC 
4127.51032 20.727 0.030  V  LBT/LBC 
4142.81424 20.756 0.052  V  MDM/8k 
4142.84860 20.778 0.052  V  MDM/8k 
4143.80070 20.891 0.054  V  MDM/8k 
4143.81342 20.813 0.054  V  MDM/8k 
4143.82628 20.788 0.054  V  MDM/8k 
4144.68585 20.851 0.055  V  MDM/8k 
4144.70321 20.939 0.055  V  MDM/8k 
4144.71600 20.935 0.054  V  MDM/8k 
4144.76435 20.880 0.053  V  MDM/8k 
4144.78011 20.958 0.053  V  MDM/8k 
4144.79346 20.844 0.054  V  MDM/8k 
4149.23627 20.903 0.029  V  LBT/LBC 
4149.23739 20.911 0.028  V  LBT/LBC 
4149.23853 20.897 0.029  V  LBT/LBC 
4149.23966 20.913 0.028  V  LBT/LBC 
4149.25568 20.878 0.032  V  LBT/LBC 
4149.25794 20.835 0.045  V  LBT/LBC 
4150.32693 20.923 0.028  V  LBT/LBC 
4150.32805 20.929 0.028  V  LBT/LBC 
4150.32919 20.938 0.028  V  LBT/LBC 
4150.33033 20.935 0.029  V  LBT/LBC 
4152.33346 20.982 0.028  V  LBT/LBC 
4152.33459 20.953 0.027  V  LBT/LBC 
4152.33572 20.960 0.027  V  LBT/LBC 
4152.34024 20.979 0.028  V  LBT/LBC 
4152.34137 20.957 0.028  V  LBT/LBC 
4152.34252 20.948 0.028  V  LBT/LBC 
4152.34366 20.978 0.028  V  LBT/LBC 
4156.15318 21.013 0.032  V  LBT/LBC 
4156.15433 21.048 0.032  V  LBT/LBC 
4156.15660 21.035 0.030  V  LBT/LBC 
4174.14026 21.158 0.028  V  LBT/LBC 
4174.14140 21.156 0.028  V  LBT/LBC 
4174.14253 21.143 0.028  V  LBT/LBC 
4174.14366 21.145 0.028  V  LBT/LBC 
4174.14791 21.155 0.028  V  LBT/LBC 
4174.14904 21.171 0.028  V  LBT/LBC 
4174.15017 21.149 0.028  V  LBT/LBC 
4174.15130 21.152 0.027  V  LBT/LBC 
4176.30399 21.189 0.030  V  LBT/LBC 
4176.30512 21.174 0.030  V  LBT/LBC 
4176.30624 21.180 0.030  V  LBT/LBC 
4176.30737 21.185 0.030  V  LBT/LBC 
4177.38995 21.189 0.033  V  LBT/LBC 
4177.39220 21.190 0.048  V  LBT/LBC 
4179.17145 21.191 0.028  V  LBT/LBC 
4179.17258 21.195 0.029  V  LBT/LBC 
4179.17372 21.193 0.029  V  LBT/LBC 
4179.17484 21.197 0.029  V  LBT/LBC 
4201.21597 21.161 0.031  V  LBT/LBC 
4201.21710 21.144 0.030  V  LBT/LBC 
4201.21823 21.165 0.028  V  LBT/LBC 
4201.21935 21.143 0.029  V  LBT/LBC 
4201.22104 21.164 0.030  V  LBT/LBC 
4201.22216 21.149 0.031  V  LBT/LBC 
4201.22329 21.149 0.032  V  LBT/LBC 
4201.22441 21.151 0.032  V  LBT/LBC 
4201.23474 21.153 0.032  V  LBT/LBC 
4201.23587 21.164 0.032  V  LBT/LBC 
4201.23699 21.132 0.036  V  LBT/LBC 
4201.23811 21.146 0.034  V  LBT/LBC 
4201.24501 21.151 0.034  V  LBT/LBC 
4201.24613 21.139 0.034  V  LBT/LBC 
4201.24726 21.177 0.035  V  LBT/LBC 
4201.24838 21.106 0.036  V  LBT/LBC 
4205.17759 21.106 0.027  V  LBT/LBC 
4205.17871 21.110 0.027  V  LBT/LBC 
4205.17984 21.105 0.027  V  LBT/LBC 
4205.18096 21.124 0.026  V  LBT/LBC 
4210.34470 21.064 0.028  V  LBT/LBC 
4210.34583 21.070 0.028  V  LBT/LBC 
4210.34695 21.048 0.027  V  LBT/LBC 
4210.34808 21.062 0.029  V  LBT/LBC 
4212.17893 21.032 0.031  V  LBT/LBC 
4212.18006 21.021 0.031  V  LBT/LBC 
4212.18118 21.030 0.031  V  LBT/LBC 
4212.18231 21.052 0.032  V  LBT/LBC 
4213.20660 21.038 0.032  V  LBT/LBC 
4213.20773 21.001 0.030  V  LBT/LBC 
4213.20885 21.009 0.031  V  LBT/LBC 
4213.20997 21.023 0.030  V  LBT/LBC 
4230.22188 20.797 0.026  V  LBT/LBC 
4230.22300 20.802 0.026  V  LBT/LBC 
4230.22413 20.798 0.026  V  LBT/LBC 
4230.22525 20.811 0.026  V  LBT/LBC 
4231.22025 20.833 0.032  V  LBT/LBC 
4231.22138 20.788 0.029  V  LBT/LBC 
4231.22251 20.793 0.029  V  LBT/LBC 
4231.22363 20.798 0.029  V  LBT/LBC 
4240.23389 20.752 0.027  V  LBT/LBC 
4240.23506 20.742 0.028  V  LBT/LBC 
4240.23622 20.748 0.028  V  LBT/LBC 
4240.23739 20.758 0.027  V  LBT/LBC 
4260.15622 20.726 0.028  V  LBT/LBC 
4260.15736 20.728 0.028  V  LBT/LBC 
4260.15851 20.713 0.027  V  LBT/LBC 
4260.15967 20.735 0.026  V  LBT/LBC 
4260.16092 20.714 0.027  V  LBT/LBC 
4260.16208 20.718 0.027  V  LBT/LBC 
4260.16324 20.729 0.026  V  LBT/LBC 
4260.16440 20.720 0.026  V  LBT/LBC 
4260.17417 20.716 0.026  V  LBT/LBC 
4260.17533 20.731 0.026  V  LBT/LBC 
4260.17649 20.721 0.026  V  LBT/LBC 
4260.17764 20.725 0.026  V  LBT/LBC 
4261.16089 20.742 0.027  V  LBT/LBC 
4261.16204 20.746 0.028  V  LBT/LBC 
4261.16320 20.719 0.028  V  LBT/LBC 
4261.16435 20.747 0.028  V  LBT/LBC 
4261.17273 20.743 0.027  V  LBT/LBC 
4261.17389 20.741 0.027  V  LBT/LBC 
4261.17505 20.709 0.026  V  LBT/LBC 
4261.17619 20.732 0.027  V  LBT/LBC 
4264.16282 20.739 0.026  V  LBT/LBC 
4264.16398 20.756 0.026  V  LBT/LBC 
4264.16512 20.733 0.026  V  LBT/LBC 
4264.16629 20.753 0.026  V  LBT/LBC 
4264.17871 20.738 0.026  V  LBT/LBC 
4264.17985 20.749 0.026  V  LBT/LBC 
4264.18103 20.729 0.026  V  LBT/LBC 
4264.18219 20.749 0.026  V  LBT/LBC 
4265.18251 20.759 0.027  V  LBT/LBC 
4265.18366 20.761 0.028  V  LBT/LBC 
4265.18482 20.746 0.027  V  LBT/LBC 
4265.18599 20.762 0.029  V  LBT/LBC 
4265.19365 20.748 0.027  V  LBT/LBC 
4265.19480 20.740 0.027  V  LBT/LBC 
4265.19596 20.766 0.027  V  LBT/LBC 
4265.19710 20.760 0.027  V  LBT/LBC 
4275.16895 20.805 0.034  V  LBT/LBC 
4275.17010 20.822 0.036  V  LBT/LBC 
4275.17126 20.812 0.036  V  LBT/LBC 
4275.17241 20.790 0.037  V  LBT/LBC 
4275.17646 20.794 0.033  V  LBT/LBC 
4275.17761 20.833 0.033  V  LBT/LBC 
4275.17875 20.802 0.038  V  LBT/LBC 
4275.17991 20.796 0.034  V  LBT/LBC 
4384.46911 20.705 0.029  V  LBT/LBC 
4384.47026 20.713 0.028  V  LBT/LBC 
4384.47140 20.717 0.028  V  LBT/LBC 
4384.47256 20.721 0.028  V  LBT/LBC 
4384.47959 20.712 0.028  V  LBT/LBC 
4384.48073 20.730 0.027  V  LBT/LBC 
4384.48189 20.706 0.027  V  LBT/LBC 
4384.48304 20.731 0.028  V  LBT/LBC 
4385.50658 20.712 0.027  V  LBT/LBC 
4385.50772 20.729 0.027  V  LBT/LBC 
4385.50887 20.728 0.027  V  LBT/LBC 
4385.51003 20.720 0.027  V  LBT/LBC 
4386.49536 20.726 0.028  V  LBT/LBC 
4386.49653 20.730 0.028  V  LBT/LBC 
4386.49768 20.729 0.028  V  LBT/LBC 
4386.49884 20.715 0.028  V  LBT/LBC 
4386.50097 20.690 0.028  V  LBT/LBC 
4386.50212 20.741 0.028  V  LBT/LBC 
4386.50327 20.701 0.028  V  LBT/LBC 
4386.50442 20.704 0.028  V  LBT/LBC 
4388.44951 20.724 0.026  V  LBT/LBC 
4388.45065 20.719 0.026  V  LBT/LBC 
4388.45181 20.723 0.026  V  LBT/LBC 
4388.45296 20.718 0.026  V  LBT/LBC 
4127.42740 21.710 0.042  B  LBT/LBC 
4152.33880 22.130 0.044  B  LBT/LBC 
4201.23090 22.245 0.059  B  LBT/LBC 
4230.22360 21.745 0.036  B  LBT/LBC 
4260.16550 21.755 0.040  B  LBT/LBC 
4261.16850 21.775 0.048  B  LBT/LBC 
4264.17250 21.793 0.038  B  LBT/LBC 
4265.18980 21.844 0.042  B  LBT/LBC 
4384.47610 21.706 0.040  B  LBT/LBC 
4385.50830 21.737 0.056  B  LBT/LBC 

